Bayesian Signal Matching for Transfer Learning in ERP-Based Brain Computer Interface

An Event-Related Potential (ERP)-based Brain-Computer Interface (BCI) Speller System assists people with disabilities to communicate by decoding electroencephalogram (EEG) signals. A P300-ERP embedded in EEG signals arises in response to a rare, but relevant event (target) among a series of irrelevant events (non-target). Different machine learning methods have constructed binary classifiers to detect target events, known as calibration. The existing calibration strategy uses data from participants themselves with lengthy training time. Participants feel bored and distracted, which causes biased P300 estimation and decreased prediction accuracy. To resolve this issue, we propose a Bayesian signal matching (BSM) framework to calibrate EEG signals from a new participant using data from source participants. BSM specifies the joint distribution of stimulus-specific EEG signals among source participants via a Bayesian hierarchical mixture model. We apply the inference strategy. If source and new participants are similar, they share the same set of model parameters; otherwise, they keep their own sets of model parameters; we predict on the testing data using parameters of the baseline cluster directly. Our hierarchical framework can be generalized to other base classifiers with parametric forms. We demonstrate the advantages of BSM using simulations and focus on the real data analysis among participants with neuro-degenerative diseases.

==> Figure/simulation_multi_channel/matched_data/prediction/test_60_forward_seq_size.csv <==
"BSM-Mix","BSM-Cluster","MDWM","BSM-Ref","swLDA"
"2.88, (0.82)","2.9, (0.905)","3.31, (0.787)","4.3, (1.81)","9.01, (1.81)"
"2.63, (0.72)","2.62, (0.722)","3, (0.765)","3.13, (1)","7.14, (2.42)"
"2.54, (0.642)","2.54, (0.642)","2.82, (0.702)","2.84, (0.721)","5.5, (2.13)"
"2.54, (0.61)","2.53, (0.611)","2.77, (0.649)","2.58, (0.572)","4.73, (1.5)"
"2.47, (0.577)","2.47, (0.577)","2.77, (0.694)","2.6, (0.62)","4.16, (1.44)"
"2.42, (0.606)","2.43, (0.59)","2.77, (0.633)","2.47, (0.611)","3.74, (1.17)"
"2.41, (0.605)","2.41, (0.605)","2.72, (0.683)","2.47, (0.577)","3.51, (1.1)"
"2.41, (0.588)","2.42, (0.589)","2.67, (0.637)","2.41, (0.605)","3.31, (0.884)"
"2.39, (0.567)","2.39, (0.567)","2.69, (0.647)","2.39, (0.584)","3.22, (0.86)"
"2.4, (0.603)","2.4, (0.603)","2.7, (0.644)","2.37, (0.562)","3.13, (0.825)"


==> Figure/simulation_multi_channel/matched_data/prediction/test_90_forward_seq_size.csv <==
"BSM-Mix","BSM-Cluster","MDWM","BSM-Ref","swLDA"
"6.16, (1.76)","6.21, (1.75)","7.45, (1.67)","8.28, (1.85)","9.98, (0.2)"
"5.8, (1.41)","5.83, (1.46)","6.62, (1.52)","6.74, (1.64)","9.74, (0.747)"
"5.46, (1.23)","5.48, (1.22)","6.24, (1.36)","6.01, (1.58)","9.54, (0.892)"
"5.42, (1.26)","5.4, (1.23)","6.03, (1.42)","5.58, (1.59)","9.01, (1.34)"
"5.36, (1.3)","5.39, (1.32)","6.03, (1.28)","5.51, (1.37)","8.51, (1.74)"
"5.33, (1.21)","5.38, (1.22)","5.98, (1.37)","5.34, (1.42)","7.99, (1.75)"
"5.33, (1.33)","5.38, (1.34)","5.96, (1.38)","5.28, (1.42)","7.55, (1.6)"
"5.2, (1.33)","5.2, (1.33)","5.94, (1.46)","5.29, (1.38)","7.39, (1.71)"
"5.31, (1.31)","5.31, (1.31)","5.92, (1.42)","5.22, (1.18)","7.01, (1.69)"
"5.28, (1.22)","5.28, (1.22)","5.88, (1.42)","5.21, (1.23)","6.91, (1.68)"


==> Figure/simulation_multi_channel/matched_data/prediction/test_95_backward_seq_size.csv <==
"BSM-Mix","BSM-Cluster","MDWM","BSM-Ref","swLDA"
"10, (0)","10, (0)","10, (0)","10, (0)","10, (0)"
"10, (0)","10, (0)","10, (0)","9.95, (0.5)","10, (0)"
"9.94, (0.6)","9.94, (0.6)","10, (0)","9.93, (0.498)","10, (0)"
"9.1, (2.3)","9.12, (2.3)","9.66, (1.46)","9.22, (2.03)","9.96, (0.315)"
"7.45, (3.45)","7.42, (3.47)","8.88, (2.61)","7.96, (3.05)","9.67, (1.15)"
"5.68, (4.12)","5.75, (4.1)","7.51, (3.36)","6.27, (3.49)","9.19, (1.57)"
"3.8, (3.65)","3.93, (3.72)","5.34, (3.94)","4.92, (3.45)","8.66, (2.11)"
"2.52, (2.91)","2.61, (2.99)","3.46, (3.21)","3.47, (2.75)","7.99, (2.18)"
"1.88, (2.08)","1.91, (2.09)","2.83, (2.98)","2.76, (2.21)","6.83, (2.49)"
"1.51, (1.64)","1.47, (1.42)","2.06, (2.16)","1.96, (1.33)","5.77, (2.43)"


==> Figure/simulation_multi_channel/matched_data/prediction/test_95_forward_seq_size.csv <==
"BSM-Mix","BSM-Cluster","MDWM","BSM-Ref","swLDA"
"7.72, (1.72)","7.76, (1.74)","8.69, (1.44)","9.2, (1.34)","10, (0)"
"7.25, (1.64)","7.33, (1.68)","7.92, (1.61)","8.22, (1.72)","9.95, (0.297)"
"7.16, (1.77)","7.16, (1.77)","7.92, (1.55)","7.56, (1.77)","9.77, (0.633)"
"6.82, (1.67)","6.79, (1.68)","7.77, (1.5)","7.13, (1.74)","9.62, (0.885)"
"6.59, (1.72)","6.61, (1.73)","7.44, (1.53)","6.98, (1.82)","9.34, (1.35)"
"6.58, (1.62)","6.62, (1.66)","7.47, (1.53)","6.84, (1.67)","9.15, (1.35)"
"6.55, (1.64)","6.58, (1.66)","7.52, (1.45)","6.71, (1.63)","8.96, (1.51)"
"6.57, (1.65)","6.6, (1.63)","7.44, (1.58)","6.74, (1.67)","8.69, (1.52)"
"6.55, (1.66)","6.55, (1.66)","7.52, (1.5)","6.61, (1.62)","8.4, (1.64)"
"6.52, (1.73)","6.52, (1.73)","7.41, (1.58)","6.57, (1.58)","8.62, (1.57)"


==> Figure/simulation_multi_channel/nonmatched_data/prediction/test_60_forward_seq_size.csv <==
"BSM-Mix","BSM-Cluster","MDWM","BSM-Ref","swLDA"
"4.65, (2.25)","6.79, (2.68)","3.31, (0.775)","4.3, (1.81)","9.01, (1.81)"
"3.23, (1.01)","6.05, (2.35)","2.88, (0.742)","3.13, (1)","7.14, (2.42)"
"2.87, (0.8)","5.09, (2.09)","2.82, (0.716)","2.84, (0.721)","5.5, (2.13)"
"2.61, (0.584)","4.14, (1.41)","2.72, (0.668)","2.58, (0.572)","4.73, (1.5)"
"2.63, (0.646)","3.6, (1.13)","2.7, (0.659)","2.6, (0.62)","4.16, (1.44)"
"2.52, (0.659)","3.34, (1.04)","2.62, (0.599)","2.47, (0.611)","3.74, (1.17)"
"2.48, (0.577)","2.96, (0.764)","2.64, (0.674)","2.47, (0.577)","3.51, (1.1)"
"2.41, (0.605)","2.97, (0.745)","2.62, (0.678)","2.41, (0.605)","3.31, (0.884)"
"2.4, (0.603)","2.87, (0.706)","2.62, (0.678)","2.39, (0.584)","3.22, (0.86)"
"2.36, (0.56)","2.79, (0.624)","2.63, (0.677)","2.37, (0.562)","3.13, (0.825)"


==> Figure/simulation_multi_channel/nonmatched_data/prediction/test_90_forward_seq_size.csv <==
"BSM-Mix","BSM-Cluster","MDWM","BSM-Ref","swLDA"
"8.34, (1.78)","9.44, (1.16)","7.29, (1.63)","8.28, (1.85)","9.98, (0.2)"
"7.02, (1.71)","9.37, (1.18)","6.44, (1.35)","6.74, (1.64)","9.74, (0.747)"
"6.01, (1.62)","8.91, (1.43)","6.27, (1.38)","6.01, (1.58)","9.54, (0.892)"
"5.64, (1.55)","8.15, (1.75)","6.1, (1.42)","5.58, (1.59)","9.01, (1.34)"
"5.64, (1.45)","7.48, (1.81)","5.94, (1.39)","5.51, (1.37)","8.51, (1.74)"
"5.37, (1.45)","6.95, (1.78)","5.88, (1.39)","5.34, (1.42)","7.99, (1.75)"
"5.36, (1.49)","6.66, (1.72)","5.82, (1.29)","5.28, (1.42)","7.55, (1.6)"
"5.28, (1.39)","6.3, (1.79)","5.77, (1.41)","5.29, (1.38)","7.39, (1.71)"
"5.23, (1.2)","6.22, (1.71)","5.8, (1.43)","5.22, (1.18)","7.01, (1.69)"
"5.23, (1.23)","5.92, (1.57)","5.76, (1.25)","5.21, (1.23)","6.91, (1.68)"


==> Figure/simulation_multi_channel/nonmatched_data/prediction/test_95_backward_seq_size.csv <==
"BSM-Mix","BSM-Cluster","MDWM","BSM-Ref","swLDA"
"10, (0)","10, (0)","10, (0)","10, (0)","10, (0)"
"9.95, (0.5)","10, (0)","10, (0)","9.95, (0.5)","10, (0)"
"9.93, (0.498)","9.98, (0.141)","10, (0)","9.93, (0.498)","10, (0)"
"9.28, (1.9)","9.88, (0.573)","9.53, (1.82)","9.22, (2.03)","9.96, (0.315)"
"7.99, (3.01)","9.17, (1.66)","9.02, (2.49)","7.96, (3.05)","9.67, (1.15)"
"6.31, (3.44)","8.31, (2.24)","7.53, (3.47)","6.27, (3.49)","9.19, (1.57)"
"4.88, (3.44)","7.06, (2.94)","5.2, (3.89)","4.92, (3.45)","8.66, (2.11)"
"3.65, (2.76)","6.44, (2.82)","3.77, (3.5)","3.47, (2.75)","7.99, (2.18)"
"2.78, (2.2)","5.12, (2.88)","2.69, (2.92)","2.76, (2.21)","6.83, (2.49)"
"2.11, (1.56)","4.44, (2.76)","2.1, (2.35)","1.96, (1.33)","5.77, (2.43)"


==> Figure/simulation_multi_channel/nonmatched_data/prediction/test_95_forward_seq_size.csv <==
"BSM-Mix","BSM-Cluster","MDWM","BSM-Ref","swLDA"
"9.28, (1.27)","9.78, (0.705)","8.63, (1.48)","9.2, (1.34)","10, (0)"
"8.44, (1.68)","9.75, (0.73)","7.92, (1.61)","8.22, (1.72)","9.95, (0.297)"
"7.56, (1.77)","9.55, (1.09)","7.84, (1.58)","7.56, (1.77)","9.77, (0.633)"
"7.2, (1.74)","9.32, (1.1)","7.77, (1.44)","7.13, (1.74)","9.62, (0.885)"
"7.01, (1.82)","8.68, (1.63)","7.68, (1.48)","6.98, (1.82)","9.34, (1.35)"
"6.91, (1.74)","8.35, (1.7)","7.71, (1.54)","6.84, (1.67)","9.15, (1.35)"
"6.76, (1.66)","7.89, (1.87)","7.59, (1.5)","6.71, (1.63)","8.96, (1.51)"
"6.73, (1.69)","7.45, (1.9)","7.46, (1.57)","6.74, (1.67)","8.69, (1.52)"
"6.64, (1.62)","7.4, (1.87)","7.41, (1.58)","6.61, (1.62)","8.4, (1.64)"
"6.6, (1.58)","7.19, (1.81)","7.42, (1.56)","6.57, (1.58)","8.62, (1.57)"


==> Figure/simulation_single_channel/matched_data/prediction/test_60_forward_seq_size.csv <==
"BSM-Mix","BSM-Cluster","MDWM","BSM-Ref","swLDA"
"2.44, (1.17)","3.52, (2.46)","2.33, (0.779)","2.44, (1.17)","4.54, (2.35)"
"1.9, (0.522)","1.86, (0.586)","1.95, (0.52)","1.95, (0.539)","2.96, (1.36)"
"1.81, (0.506)","1.84, (0.526)","1.9, (0.503)","1.81, (0.506)","2.39, (0.723)"
"1.7, (0.522)","1.71, (0.556)","1.82, (0.458)","1.72, (0.514)","2.23, (0.566)"
"1.73, (0.489)","1.68, (0.51)","1.8, (0.492)","1.72, (0.494)","2.02, (0.586)"
"1.67, (0.533)","1.68, (0.51)","1.81, (0.506)","1.68, (0.51)","2.1, (0.595)"
"1.67, (0.533)","1.65, (0.5)","1.77, (0.529)","1.66, (0.517)","1.97, (0.54)"
"1.61, (0.53)","1.62, (0.546)","1.78, (0.504)","1.61, (0.49)","1.93, (0.477)"
"1.56, (0.538)","1.57, (0.537)","1.74, (0.525)","1.6, (0.512)","1.89, (0.549)"
"1.56, (0.519)","1.58, (0.535)","1.71, (0.518)","1.58, (0.496)","1.89, (0.584)"


==> Figure/simulation_single_channel/matched_data/prediction/test_90_forward_seq_size.csv <==
"BSM-Mix","BSM-Cluster","MDWM","BSM-Ref","swLDA"
"4.82, (1.59)","6.2, (2.64)","4.92, (1.48)","4.85, (1.58)","7.88, (2.36)"
"3.84, (0.992)","3.78, (1.14)","4.11, (1.03)","3.94, (1.03)","6.08, (2.07)"
"3.57, (0.844)","3.6, (1.02)","3.87, (0.928)","3.62, (0.826)","4.81, (1.55)"
"3.44, (0.77)","3.38, (0.826)","3.63, (0.849)","3.46, (0.771)","4.52, (1.2)"
"3.34, (0.768)","3.3, (0.823)","3.66, (0.977)","3.38, (0.776)","4.41, (1.09)"
"3.23, (0.79)","3.32, (0.839)","3.62, (0.919)","3.32, (0.803)","4.23, (1.2)"
"3.3, (0.847)","3.28, (0.83)","3.5, (0.882)","3.36, (0.772)","4.16, (1.09)"
"3.27, (0.79)","3.3, (0.785)","3.46, (0.834)","3.25, (0.809)","3.93, (1.02)"
"3.26, (0.774)","3.26, (0.787)","3.38, (0.826)","3.24, (0.754)","3.92, (0.961)"
"3.33, (0.792)","3.3, (0.81)","3.39, (0.827)","3.26, (0.787)","3.73, (0.962)"


==> Figure/simulation_single_channel/matched_data/prediction/test_95_backward_seq_size.csv <==
"BSM-Mix","BSM-Cluster","MDWM","BSM-Ref","swLDA"
"10, (0)","10, (0)","10, (0)","10, (0)","10, (0)"
"9.67, (1.5)","9.64, (1.53)","9.94, (0.509)","9.74, (1.32)","9.98, (0.2)"
"7.29, (3.45)","7.18, (3.53)","8.18, (3.06)","7.52, (3.41)","8.83, (2.29)"
"4.36, (3.62)","4.31, (3.57)","5.3, (3.8)","4.53, (3.64)","6.31, (3.21)"
"2.58, (2.44)","2.52, (2.24)","2.95, (2.8)","2.57, (2.33)","4.64, (2.7)"
"1.54, (0.989)","1.67, (1.04)","1.88, (1.6)","1.72, (1.46)","3.17, (2.07)"
"1.37, (0.706)","1.49, (0.595)","1.55, (1.42)","1.42, (1.06)","2.71, (1.84)"
"1.19, (0.443)","1.41, (0.494)","1.29, (0.808)","1.2, (0.471)","2.33, (1.41)"
"1.17, (0.451)","1.35, (0.479)","1.22, (0.733)","1.17, (0.451)","2.04, (1.1)"
"1.1, (0.333)","1.31, (0.465)","1.06, (0.239)","1.1, (0.333)","1.78, (0.905)"


==> Figure/simulation_single_channel/matched_data/prediction/test_95_forward_seq_size.csv <==
"BSM-Mix","BSM-Cluster","MDWM","BSM-Ref","swLDA"
"6.13, (2.07)","7.02, (2.53)","6.28, (1.85)","6.17, (2.04)","8.6, (1.97)"
"4.8, (1.46)","4.65, (1.45)","5.19, (1.48)","4.96, (1.48)","7.42, (2.03)"
"4.44, (1.12)","4.43, (1.3)","4.89, (1.39)","4.5, (1.2)","6.32, (1.92)"
"4.27, (1.05)","4.26, (1.09)","4.61, (1.25)","4.25, (1.05)","5.69, (1.78)"
"4.17, (1.01)","4.18, (1.04)","4.53, (1.18)","4.19, (1.04)","5.39, (1.59)"
"4.22, (1.06)","4.2, (1.06)","4.51, (0.99)","4.17, (1.1)","5.2, (1.52)"
"4.04, (1.05)","4.03, (1.11)","4.32, (1)","4.15, (1.03)","5.06, (1.44)"
"4.05, (1.02)","4.04, (1.03)","4.43, (1.12)","4.07, (1.01)","4.72, (1.26)"
"4, (0.964)","4.03, (1)","4.4, (1.17)","4.08, (0.971)","4.72, (1.21)"
"4.04, (0.984)","4.01, (1.05)","4.37, (1.19)","4.02, (0.953)","4.8, (1.32)"


==> Figure/simulation_single_channel/nonmatched_data/prediction/test_60_forward_seq_size.csv <==
"BSM-Mix","BSM-Cluster","MDWM","BSM-Ref","swLDA"
"2.41, (1.13)","3.4, (1.66)","5.54, (3.08)","2.41, (1.13)","4.54, (2.35)"
"1.95, (0.539)","2, (0.532)","5.25, (3.15)","1.95, (0.539)","2.96, (1.36)"
"1.8, (0.512)","1.86, (0.513)","4.92, (3.29)","1.8, (0.512)","2.39, (0.723)"
"1.74, (0.505)","1.76, (0.553)","5.81, (3.65)","1.74, (0.505)","2.23, (0.566)"
"1.72, (0.494)","1.67, (0.514)","6.18, (3.67)","1.72, (0.494)","2.02, (0.586)"
"1.7, (0.503)","1.73, (0.51)","6.47, (3.73)","1.7, (0.503)","2.1, (0.595)"
"1.66, (0.517)","1.66, (0.476)","7.36, (3.57)","1.66, (0.517)","1.97, (0.54)"
"1.63, (0.506)","1.64, (0.523)","7.38, (3.62)","1.63, (0.506)","1.93, (0.477)"
"1.61, (0.51)","1.66, (0.536)","7.73, (3.51)","1.61, (0.51)","1.89, (0.549)"
"1.59, (0.494)","1.63, (0.525)","8.46, (3.01)","1.59, (0.494)","1.89, (0.584)"


==> Figure/simulation_single_channel/nonmatched_data/prediction/test_90_forward_seq_size.csv <==
"BSM-Mix","BSM-Cluster","MDWM","BSM-Ref","swLDA"
"4.9, (1.69)","6.55, (2.36)","8.12, (2.25)","4.9, (1.69)","7.88, (2.36)"
"3.94, (1.03)","3.97, (1.13)","8.02, (2.14)","3.94, (1.03)","6.08, (2.07)"
"3.61, (0.803)","3.7, (0.882)","7.23, (2.46)","3.61, (0.803)","4.81, (1.55)"
"3.44, (0.756)","3.51, (0.847)","7.55, (2.51)","3.44, (0.756)","4.52, (1.2)"
"3.36, (0.798)","3.4, (0.804)","7.82, (2.49)","3.36, (0.798)","4.41, (1.09)"
"3.37, (0.787)","3.38, (0.814)","7.98, (2.45)","3.37, (0.787)","4.23, (1.2)"
"3.35, (0.77)","3.31, (0.813)","8.34, (2.43)","3.35, (0.77)","4.16, (1.09)"
"3.26, (0.812)","3.29, (0.808)","8.32, (2.45)","3.26, (0.812)","3.93, (1.02)"
"3.23, (0.763)","3.22, (0.824)","8.61, (2.23)","3.23, (0.763)","3.92, (0.961)"
"3.26, (0.812)","3.22, (0.836)","9.06, (1.91)","3.26, (0.812)","3.73, (0.962)"


==> Figure/simulation_single_channel/nonmatched_data/prediction/test_95_backward_seq_size.csv <==
"BSM-Mix","BSM-Cluster","MDWM","BSM-Ref","swLDA"
"10, (0)","10, (0)","10, (0)","10, (0)","10, (0)"
"9.74, (1.32)","9.52, (1.7)","10, (0)","9.74, (1.32)","9.98, (0.2)"
"7.61, (3.32)","7.71, (3.11)","10, (0)","7.61, (3.32)","8.83, (2.29)"
"4.51, (3.59)","4.67, (3.55)","8.8, (2.63)","4.51, (3.59)","6.31, (3.21)"
"2.55, (2.28)","2.77, (2.33)","7.87, (3.18)","2.55, (2.28)","4.64, (2.7)"
"1.66, (1.3)","1.99, (1.39)","6.38, (3.65)","1.66, (1.3)","3.17, (2.07)"
"1.44, (1.06)","1.68, (1.07)","5.69, (3.72)","1.44, (1.06)","2.71, (1.84)"
"1.2, (0.471)","1.49, (0.611)","4.08, (3.44)","1.2, (0.471)","2.33, (1.41)"
"1.16, (0.443)","1.36, (0.523)","3.72, (3.32)","1.16, (0.443)","2.04, (1.1)"
"1.08, (0.273)","1.35, (0.52)","3.3, (3.14)","1.08, (0.273)","1.78, (0.905)"


==> Figure/simulation_single_channel/nonmatched_data/prediction/test_95_forward_seq_size.csv <==
"BSM-Mix","BSM-Cluster","MDWM","BSM-Ref","swLDA"
"6.24, (1.99)","7.54, (2.18)","8.96, (1.66)","6.24, (1.99)","8.6, (1.97)"
"4.92, (1.48)","5.05, (1.58)","8.74, (1.77)","4.92, (1.48)","7.42, (2.03)"
"4.45, (1.1)","4.56, (1.34)","8.28, (1.91)","4.45, (1.1)","6.32, (1.92)"
"4.27, (1.03)","4.36, (1.15)","8.27, (2.13)","4.27, (1.03)","5.69, (1.78)"
"4.23, (1.07)","4.28, (1.06)","8.46, (2.1)","4.23, (1.07)","5.39, (1.59)"
"4.17, (1.1)","4.21, (1.09)","8.56, (2.1)","4.17, (1.1)","5.2, (1.52)"
"4.15, (1.03)","4.19, (1.01)","8.85, (2)","4.15, (1.03)","5.06, (1.44)"
"4.06, (1)","4.13, (1.06)","8.82, (2.03)","4.06, (1)","4.72, (1.26)"
"4.09, (0.954)","4.1, (1.07)","9.13, (1.7)","4.09, (0.954)","4.72, (1.21)"
"4.03, (0.958)","4.05, (1.02)","9.38, (1.53)","4.03, (0.958)","4.8, (1.32)"

